Minimal-Perimeter Lattice Animals and the Constant-Isomer Conjecture

We consider minimal-perimeter lattice animals, providing a set of conditions which are sufficient for a lattice to have the property that inflating all minimal-perimeter animals of a certain size yields (without repetitions) all minimal-perimeter animals of a new, larger size. We demonstrate this result on the two-dimensional square and hexagonal lattices. In addition, we characterize the sizes of minimal-perimeter animals on these lattices that are not created by inflating members of another set of minimal-perimeter animals.

==> b2.txt <==
(1,1,*,),(2,2,*,),(1,2,*,),(2,1,p,),(1,0,p,),(0,1,p,),(0,0,p,)

==> graphics/b0.txt <==
(1,1,*,),(2,2,p,),(1,2,p,),(2,1,p,),(1,0,p,),(0,1,p,),(0,0,p,)

==> graphics/b1.txt <==
(1,1,*,),(2,2,p,),(1,2,*,),(2,1,p,),(1,0,p,),(0,0,p,),(0,1,p,)

==> graphics/b10.txt <==
(1,1,*,),(2,2,*,),(1,2,*,),(2,1,p,),(1,0,*,),(0,1,p,),(0,0,*,)

==> graphics/b11.txt <==
(1,1,*,),(2,2,*,),(1,2,*,),(2,1,*,),(1,0,*,),(0,1,p,),(0,0,*,)

==> graphics/b3.txt <==
(1,1,*,),(2,2,p,),(1,2,*,),(2,1,*,),(1,0,p,),(0,1,p,),(0,0,p,)

==> graphics/b4.txt <==
(1,1,*,),(2,2,p,),(1,2,*,),(2,1,p,),(1,0,*,),(0,1,p,),(0,0,p,)

==> graphics/b5.txt <==
(1,1,*,),(2,2,*,),(1,2,*,),(2,1,*,),(1,0,p,),(0,1,p,),(0,0,p,)

==> graphics/b6.txt <==
(1,1,*,),(2,2,*,),(1,2,*,),(2,1,p,),(1,0,*,),(0,1,p,),(0,0,p,)

==> graphics/b7.txt <==
(1,1,*,),(2,2,p,),(1,2,*,),(2,1,*,),(1,0,p,),(0,1,p,),(0,0,*,)

==> graphics/b8.txt <==
(1,1,*,),(2,2,*,),(1,2,*,),(2,1,*,),(1,0,*,),(0,1,p,),(0,0,p,)

==> graphics/b9.txt <==
(1,1,*,),(2,2,*,),(1,2,*,),(2,1,*,),(1,0,p,),(0,1,p,),(0,0,*,)

==> graphics/bs1.txt <==
(2,1,*,),(1,2,p,),(2,2,*,),(2,3,p,),(3,2,*,)

==> graphics/bs1_org.txt <==
(1,2,p,),(2,2,*,),(2,3,p,)

==> graphics/bs2.txt <==
(2,1,*,),(1,2,p,),(2,2,*,),(2,3,p,),(3,2,p,)

==> graphics/bs2_org.txt <==
(1,2,p,),(2,2,*,),(2,3,p,),(3,2,p,)

==> graphics/bs3.txt <==
(1,1,*,),(1,0,p,),(2,1,p,),(1,2,p,),(0,1,p,)

==> graphics/bs4.txt <==
(1,2,p,),(2,1,*,),(2,3,*,),(3,2,p,),(2,2,*,)

==> graphics/diag2.txt <==
(0,0,*,),(1,1,*,)

==> graphics/diag8.txt <==
(1,0,*,),(0,1,*,),(1,1,*,),(2,1,*,),(1,2,*,),(2,2,*,),(3,2,*,),(2,3,*,)

==> graphics/exmpHex.txt <==
(5,3,*,),(4,3,*,),(5,2,*,),(2,3,*,),(4,4,*,),(1,4,*,),(6,3,*,),(2,1,*,),(1,3,*,),(2,2,*,),(3,2,*,),(3,3,*,)

==> graphics/exmpIQ.txt <==
(3,3,*,),(4,3,*,),(2,6,*,),(5,2,*,),(1,5,*,),(6,6,*,),(7,5,*,),(5,5,*,),(3,6,*,),(4,4,*,),(3,7,*,),(3,2,*,),(1,4,*,),(2,3,*,),(6,7,*,),(5,4,*,),(3,5,*,),(4,1,*,),(6,3,*,),(7,4,*,),(5,7,*,),(4,5,*,),(1,3,*,),(3,1,*,),(2,4,*,),(5,3,*,),(4,2,*,),(6,4,*,),(4,7,*,),(2,1,*,),(3,4,*,),(4,6,*,),(1,2,*,),(2,5,*,),(6,5,*,),(7,6,*,),(2,2,*,),(5,6,*,),(1,1,p,),(0,2,p,),(3,8,p,),(8,6,p,),(4,0,p,),(0,3,p,),(6,2,p,),(5,1,p,),(5,8,p,),(0,4,p,),(2,7,p,),(2,0,p,),(8,4,p,),(6,8,p,),(0,5,p,),(7,3,p,),(7,7,p,),(1,6,p,),(3,0,p,),(8,5,p,),(4,8,p,)

==> graphics/exmpQ.txt <==
(2,2,*,),(3,2,*,),(5,5,*,),(2,5,*,),(3,3,*,),(2,1,*,),(1,2,*,),(4,3,*,),(2,4,*,),(1,3,*,),(4,2,*,),(5,3,*,),(3,1,*,),(2,3,*,),(3,5,*,),(1,4,*,),(5,4,*,),(1,1,*,),(4,5,*,),(1,5,p,),(4,1,p,),(0,4,p,),(6,4,p,),(4,4,p,),(2,6,p,),(0,3,p,),(5,6,p,),(5,2,p,),(3,0,p,),(6,3,p,),(4,6,p,),(3,4,p,),(0,2,p,),(2,0,p,),(3,6,p,),(1,0,p,),(0,1,p,),(6,5,p,)

==> graphics/exmpSqr.txt <==
(5,3,*,),(4,3,*,),(5,2,*,),(2,3,*,),(4,4,*,),(1,4,*,),(6,3,*,),(2,1,*,),(1,3,*,),(2,2,*,),(3,2,*,),(3,3,*,)

==> graphics/exmpTri.txt <==
(5,4,*,),(4,4,*,),(5,3,*,),(2,4,*,),(4,5,*,),(6,4,*,),(2,2,*,),(1,4,*,),(2,3,*,),(3,3,*,),(3,4,*,)

==> graphics/exmp_diamond.txt <==
(0,1,*,),(0,0,*,),(3,0,*,),(2,-1,*,),(2,1,*,),(3,-1,*,),(2,0,*,),(1,0,*,),(1,-1,*,),(1,1,*,),(1,2,p,),(-1,1,p,),(-1,0,p,),(3,1,p,),(2,-2,p,),(0,-1,p,),(4,-1,p,),(4,0,p,)


==> graphics/exmp_diamond_I.txt <==
(0,0,*,),(-1,0,*,),(3,0,*,),(2,-1,*,),(2,-2,*,),(2,1,*,),(1,0,*,),(1,-1,*,),(4,-1,*,),(4,0,*,),(0,1,*,),(1,2,*,),(-1,1,*,),(3,1,*,),(3,-1,*,),(2,0,*,),(0,-1,*,),(1,1,*,),(5,-1,p,),(-2,1,p,),(3,2,p,),(-2,0,p,),(0,2,p,),(-1,-1,p,),(-1,2,p,),(3,-2,p,),(1,-2,p,),(5,0,p,),(2,2,p,),(0,-2,p,),(4,1,p,),(4,-2,p,)


==> graphics/exmp_diamond_II.txt <==
(-1,0,*,),(-2,0,*,),(3,0,*,),(2,1,*,),(0,-2,*,),(1,-1,*,),(4,-1,*,),(4,-2,*,),(4,0,*,),(1,2,*,),(1,-2,*,),(-1,1,*,),(-2,1,*,),(5,0,*,),(2,2,*,),(-1,-1,*,),(4,1,*,),(1,1,*,),(5,-1,*,),(3,2,*,),(0,0,*,),(2,-1,*,),(2,-2,*,),(-1,2,*,),(1,0,*,),(0,1,*,),(3,1,*,),(3,-1,*,),(3,-2,*,),(2,0,*,),(0,-1,*,),(0,2,*,),(5,-2,p,),(-1,-2,p,),(-2,2,p,),(6,0,p,),(-3,1,p,),(2,3,p,),(3,-3,p,),(4,2,p,),(5,1,p,),(0,3,p,),(6,-1,p,),(-3,0,p,),(-2,-1,p,),(1,-3,p,)


==> graphics/exmp_hex.txt <==
(6.0,9.0,b,),(10.0,11.0,*,),(11.0,11.0,b,),(8.0,11.0,*,),(10.0,13.0,b,),(8.0,9.0,b,),(9.0,10.0,*,),(7.0,11.0,b,),(11.0,12.0,b,),(9.0,13.0,b,),(6.0,8.0,b,),(8.0,12.0,b,),(10.0,10.0,b,),(6.0,10.0,b,),(8.0,10.0,b,),(10.0,12.0,*,),(9.0,9.0,b,),(9.0,11.0,*,),(8.0,8.0,b,),(7.0,10.0,b,),(7.0,8.0,b,),(9.0,12.0,*,),(11.0,13.0,b,),(5.0,9.0,p,),(8.0,13.0,p,),(7.0,12.0,p,),(9.0,8.0,p,),(12.0,12.0,p,),(7.0,7.0,p,),(11.0,14.0,p,),(5.0,8.0,p,),(11.0,10.0,p,),(6.0,7.0,p,),(12.0,13.0,p,),(10.0,9.0,p,),(9.0,14.0,p,),(12.0,14.0,p,),(6.0,11.0,p,),(8.0,7.0,p,),(12.0,11.0,p,),(7.0,9.0,p,),(5.0,10.0,p,),(5.0,7.0,p,),(10.0,14.0,p,)

==> graphics/exmp_hex_D.txt <==
(9.0,10.0,b,),(9.0,11.0,b,),(10.0,11.0,b,),(8.0,11.0,b,),(10.0,12.0,b,),(9.0,12.0,b,),(11.0,11.0,p,),(8.0,9.0,p,),(7.0,11.0,p,),(8.0,10.0,p,),(7.0,10.0,p,),(11.0,13.0,p,),(10.0,13.0,p,),(11.0,12.0,p,),(9.0,13.0,p,),(8.0,12.0,p,),(10.0,10.0,p,),(9.0,9.0,p,)

==> graphics/exmp_hex_I.txt <==
(5.0,9.0,b,),(6.0,9.0,*,),(10.0,11.0,*,),(11.0,11.0,*,),(8.0,13.0,b,),(7.0,12.0,b,),(9.0,8.0,b,),(12.0,12.0,b,),(7.0,7.0,b,),(8.0,9.0,*,),(11.0,14.0,b,),(7.0,11.0,*,),(5.0,8.0,b,),(11.0,10.0,b,),(6.0,7.0,b,),(12.0,13.0,b,),(6.0,10.0,*,),(8.0,10.0,*,),(10.0,12.0,*,),(9.0,11.0,*,),(7.0,10.0,*,),(10.0,9.0,b,),(11.0,13.0,*,),(9.0,14.0,b,),(12.0,14.0,b,),(6.0,11.0,b,),(8.0,11.0,*,),(10.0,13.0,*,),(9.0,10.0,*,),(8.0,7.0,b,),(12.0,11.0,b,),(11.0,12.0,*,),(7.0,9.0,*,),(9.0,13.0,*,),(5.0,10.0,b,),(6.0,8.0,*,),(8.0,12.0,*,),(10.0,10.0,*,),(5.0,7.0,b,),(9.0,9.0,*,),(8.0,8.0,*,),(10.0,14.0,b,),(7.0,8.0,*,),(9.0,12.0,*,),(4.0,7.0,p,),(13.0,13.0,p,),(4.0,8.0,p,),(6.0,6.0,p,),(5.0,6.0,p,),(10.0,15.0,p,),(8.0,14.0,p,),(10.0,8.0,p,),(4.0,9.0,p,),(13.0,12.0,p,),(9.0,15.0,p,),(7.0,6.0,p,),(8.0,6.0,p,),(12.0,10.0,p,),(9.0,7.0,p,),(13.0,11.0,p,),(4.0,10.0,p,),(5.0,11.0,p,),(13.0,15.0,p,),(11.0,9.0,p,),(6.0,12.0,p,),(12.0,15.0,p,),(4.0,6.0,p,),(13.0,14.0,p,),(7.0,13.0,p,),(11.0,15.0,p,)

==> graphics/hex_bridge_1.txt <==
(18,22,*,),(15,20,*,),(14,19,*,),(15,21,*,),(17,20,*,),(17,21,*,),(17,22,*,),(15,19,*,),(18,21,*,),(14,20,*,),(19,22,p,),(18,23,p,),(14,18,p,),(16,22,p,),(15,18,p,),(17,23,p,),(13,20,p,),(18,20,p,),(19,21,p,),(15,22,p,),(17,19,p,),(13,19,p,),(16,19,p,),(13,18,p,),(14,21,p,),(19,23,p,),(16,21,s,),(16,20,s,)

==> graphics/hex_bridge_2.txt <==
(18,22,*,),(15,20,*,),(14,19,*,),(15,21,*,),(17,20,*,),(17,21,*,),(17,22,*,),(15,19,*,),(18,21,*,),(14,20,*,),(16,21,p,),(19,22,p,),(18,23,p,),(14,18,p,),(16,22,p,),(15,18,p,),(17,23,p,),(13,20,p,),(18,20,p,),(19,21,p,),(15,22,p,),(17,19,p,),(13,19,p,),(16,19,p,),(13,18,p,),(14,21,p,),(16,20,p,),(19,23,p,)

==> graphics/hex_bridge_3.txt <==
(15,20,*,),(14,19,*,),(15,21,*,),(17,21,*,),(16,22,*,),(16,21,*,),(17,22,*,),(16,20,*,),(15,19,*,),(14,20,*,),(18,22,p,),(17,20,p,),(18,23,p,),(14,18,p,),(15,18,p,),(17,23,p,),(13,20,p,),(15,22,p,),(16,23,p,),(13,19,p,),(18,21,p,),(16,19,p,),(13,18,p,),(14,21,p,)

==> graphics/hm23_1.txt <==
(5,9,*,),(6,9,*,),(4,8,*,),(7,12,*,),(6,11,*,),(8,11,*,),(8,9,*,),(9,10,*,),(7,11,*,),(5,8,*,),(7,9,*,),(6,7,*,),(4,9,*,),(5,10,*,),(6,8,*,),(8,12,*,),(6,10,*,),(5,7,*,),(8,10,*,),(9,11,*,),(7,10,*,),(7,8,*,),(9,12,*,),(4,7,p,),(8,13,p,),(10,11,p,),(6,6,p,),(5,6,p,),(7,7,p,),(3,7,p,),(10,12,p,),(4,10,p,),(5,11,p,),(10,13,p,),(3,9,p,),(6,12,p,),(9,13,p,),(4,6,p,),(10,10,p,),(7,13,p,),(9,9,p,),(3,8,p,),(8,8,p,)

==> graphics/hm23_2.txt <==
(10,11,*,),(11,11,*,),(13,13,*,),(9,8,*,),(12,12,*,),(11,9,*,),(8,9,*,),(9,10,*,),(12,11,*,),(11,12,*,),(10,8,*,),(11,10,*,),(13,12,*,),(10,10,*,),(12,13,*,),(10,12,*,),(8,10,*,),(9,9,*,),(9,11,*,),(8,8,*,),(12,10,*,),(10,9,*,),(13,11,*,),(12,14,p,),(10,13,p,),(8,11,p,),(7,7,p,),(14,13,p,),(8,7,p,),(12,9,p,),(13,10,p,),(7,9,p,),(14,11,p,),(9,7,p,),(11,8,p,),(10,7,p,),(13,14,p,),(14,12,p,),(11,13,p,),(7,10,p,),(14,14,p,),(7,8,p,),(9,12,p,)

==> graphics/hm23_3.txt <==
(6,9,*,),(10,11,*,),(11,11,*,),(9,8,*,),(12,12,*,),(8,11,*,),(8,9,*,),(9,10,*,),(12,11,*,),(11,12,*,),(7,9,*,),(11,10,*,),(6,8,*,),(10,10,*,),(8,10,*,),(10,12,*,),(9,9,*,),(9,12,*,),(9,11,*,),(8,8,*,),(7,10,*,),(7,8,*,),(10,9,*,),(5,9,p,),(13,13,p,),(7,7,p,),(7,11,p,),(5,8,p,),(10,8,p,),(13,12,p,),(6,7,p,),(12,13,p,),(6,10,p,),(12,10,p,),(9,7,p,),(11,13,p,),(13,11,p,),(10,13,p,),(11,9,p,),(8,7,p,),(9,13,p,),(8,12,p,),(5,7,p,)

==> graphics/hm23_4.txt <==
(6,9,*,),(10,11,*,),(11,11,*,),(8,11,*,),(7,7,*,),(8,9,*,),(9,10,*,),(7,11,*,),(11,12,*,),(7,9,*,),(6,7,*,),(6,8,*,),(8,12,*,),(10,10,*,),(6,10,*,),(8,10,*,),(10,12,*,),(9,9,*,),(9,11,*,),(8,8,*,),(7,10,*,),(7,8,*,),(9,12,*,),(5,9,p,),(8,13,p,),(6,6,p,),(5,6,p,),(7,12,p,),(9,8,p,),(12,12,p,),(5,8,p,),(11,10,p,),(12,13,p,),(7,6,p,),(10,9,p,),(11,13,p,),(6,11,p,),(10,13,p,),(12,11,p,),(8,7,p,),(9,13,p,),(5,10,p,),(5,7,p,)

==> graphics/hm9_1.txt <==
(0,1,*,),(1,2,*,),(-1,1,*,),(0,0,*,),(1,3,*,),(1,1,*,),(2,3,*,),(2,2,*,),(0,2,*,),(-1,0,p,),(-2,0,p,),(2,1,p,),(0,3,p,),(-2,1,p,),(3,3,p,),(-1,-1,p,),(3,2,p,),(-1,2,p,),(1,4,p,),(1,0,p,),(0,-1,p,),(3,4,p,),(2,4,p,)

==> graphics/hm9_2.txt <==
(0,1,*,),(1,2,*,),(3,2,*,),(0,0,*,),(3,3,*,),(2,1,*,),(2,2,*,),(1,0,*,),(1,1,*,),(1,3,p,),(-1,0,p,),(1,-1,p,),(-1,1,p,),(4,4,p,),(-1,-1,p,),(2,3,p,),(4,2,p,),(3,1,p,),(2,0,p,),(4,3,p,),(0,-1,p,),(3,4,p,),(0,2,p,)

==> graphics/hm9_3.txt <==
(3,2,*,),(0,0,*,),(3,1,*,),(2,1,*,),(2,0,*,),(2,2,*,),(4,2,*,),(1,0,*,),(1,1,*,),(-1,0,p,),(3,0,p,),(1,-1,p,),(1,2,p,),(3,3,p,),(-1,-1,p,),(4,1,p,),(2,-1,p,),(2,3,p,),(5,3,p,),(0,1,p,),(4,3,p,),(0,-1,p,),(5,2,p,)

==> graphics/hm9_4.txt <==
(0,1,*,),(1,2,*,),(0,0,*,),(1,3,*,),(3,3,*,),(1,1,*,),(2,3,*,),(2,2,*,),(0,2,*,),(-1,0,p,),(2,1,p,),(0,3,p,),(-1,1,p,),(4,4,p,),(-1,-1,p,),(3,2,p,),(-1,2,p,),(1,4,p,),(1,0,p,),(4,3,p,),(0,-1,p,),(3,4,p,),(2,4,p,)

==> graphics/m_17_1.dat <==
(6,3,*,),(5,3,*,),(4,2,*,),(1,3,*,),(2,4,*,),(4,5,*,),(3,2,*,),(5,4,*,),(4,1,*,),(4,4,*,),(3,3,*,),(2,3,*,),(2,2,*,),(3,4,*,),(5,2,*,),(4,3,*,),(3,1,*,),(4,6,p,),(3,5,p,),(2,1,p,),(6,2,p,),(2,5,p,),(7,3,p,),(5,5,p,),(4,0,p,),(1,4,p,),(5,1,p,),(3,0,p,),(6,4,p,),(1,2,p,),(0,3,p,)

==> graphics/m_17_2.dat <==
(5,3,*,),(4,3,*,),(3,2,*,),(3,5,*,),(2,2,*,),(4,4,*,),(3,1,*,),(3,4,*,),(2,3,*,),(4,5,*,),(1,3,*,),(1,2,*,),(2,4,*,),(4,2,*,),(3,3,*,),(5,4,*,),(2,1,*,),(3,6,p,),(2,5,p,),(1,1,p,),(0,3,p,),(1,4,p,),(5,2,p,),(6,3,p,),(6,4,p,),(3,0,p,),(4,1,p,),(5,5,p,),(4,6,p,),(2,0,p,),(0,2,p,)

==> graphics/m_17_3.dat <==
(6,3,*,),(5,3,*,),(3,5,*,),(4,2,*,),(2,4,*,),(4,5,*,),(3,2,*,),(5,4,*,),(4,1,*,),(4,4,*,),(3,3,*,),(2,3,*,),(1,4,*,),(3,4,*,),(5,2,*,),(4,3,*,),(2,5,*,),(4,6,p,),(1,3,p,),(6,2,p,),(3,6,p,),(7,3,p,),(5,5,p,),(4,0,p,),(5,1,p,),(2,6,p,),(2,2,p,),(0,4,p,),(1,5,p,),(6,4,p,),(3,1,p,)

==> graphics/m_17_4.dat <==
(5,3,*,),(4,3,*,),(2,5,*,),(3,2,*,),(1,4,*,),(3,5,*,),(4,4,*,),(2,2,*,),(3,1,*,),(3,4,*,),(2,3,*,),(4,5,*,),(1,3,*,),(2,4,*,),(4,2,*,),(3,3,*,),(5,4,*,),(3,6,p,),(0,3,p,),(5,2,p,),(2,6,p,),(6,3,p,),(6,4,p,),(3,0,p,),(0,4,p,),(4,1,p,),(5,5,p,),(4,6,p,),(1,2,p,),(2,1,p,),(1,5,p,)

==> graphics/m_7_1.dat <==
(4,2,*,),(3,1,*,),(2,1,*,),(3,3,*,),(2,2,*,),(1,2,*,),(3,2,*,),(5,2,p,),(0,2,p,),(1,3,p,),(3,4,p,),(4,3,p,),(3,0,p,),(1,1,p,),(2,3,p,),(4,1,p,),(2,0,p,)

==> graphics/m_7_2.dat <==
(3,2,*,),(2,1,*,),(1,1,*,),(3,3,*,),(2,3,*,),(1,2,*,),(2,2,*,),(4,2,p,),(2,4,p,),(2,0,p,),(3,4,p,),(0,2,p,),(0,1,p,),(1,3,p,),(3,1,p,),(4,3,p,),(1,0,p,)

==> graphics/m_7_3.dat <==
(4,2,*,),(3,1,*,),(1,3,*,),(3,3,*,),(2,2,*,),(2,3,*,),(3,2,*,),(5,2,p,),(2,4,p,),(3,4,p,),(2,1,p,),(4,3,p,),(3,0,p,),(1,2,p,),(0,3,p,),(4,1,p,),(1,4,p,)

==> graphics/m_7_4.dat <==
(3,2,*,),(2,1,*,),(3,3,*,),(2,3,*,),(1,2,*,),(1,3,*,),(2,2,*,),(4,2,p,),(1,4,p,),(0,3,p,),(2,4,p,),(1,1,p,),(2,0,p,),(3,4,p,),(0,2,p,),(3,1,p,),(4,3,p,)

==> graphics/no_d1.txt <==
(6,2,*,),(5,1,*,),(5,2,*,),(1,1,*,),(1,2,*,),(6,3,*,),(3,2,*,$f$),(4,2,*,),(2,2,*,),(2,1,*,),(5,3,*,),(2,3,*,),(5,4,p,),(1,3,p,),(0,2,p,),(6,1,p,),(0,1,p,),(2,0,p,),(6,4,p,),(3,1,p,),(1,0,p,),(4,3,p,),(5,0,p,),(3,3,p,),(4,1,p,),(7,3,p,),(7,2,p,),(2,4,p,)

==> graphics/no_d2.txt <==
(5,2,*,),(1,1,*,),(1,2,*,),(3,2,*,),(4,3,*,),(4,2,*,),(4,1,*,),(2,2,*,),(2,1,*,),(5,3,*,),(2,3,*,),(1,3,p,),(5,1,p,),(2,0,p,),(4,4,p,),(3,3,p,),(5,4,p,),(6,2,p,),(0,1,p,),(3,1,p,),(6,3,p,),(1,0,p,),(0,2,p,),(2,4,p,),(4,0,p,)

==> graphics/no_z1.txt <==
(5,1,*,),(2,5,*,),(1,4,*,),(2,2,*,),(5,2,*,),(2,1,*,),(1,2,*,),(1,5,*,),(5,5,*,),(3,6,*,),(6,2,*,),(5,6,*,),(6,4,*,),(6,5,*,),(3,1,*,),(6,3,*,),(1,3,*,),(2,6,*,),(4,1,*,),(1,1,p,),(7,3,p,),(0,4,p,),(1,6,p,),(3,0,p,),(3,7,p,),(5,3,p,),(7,5,p,),(4,0,p,),(7,2,p,),(5,7,p,),(2,7,p,),(6,1,p,),(4,5,p,),(3,2,p,),(0,5,p,),(3,5,p,),(2,3,p,),(4,6,p,$f$),(0,2,p,),(2,0,p,),(4,2,p,),(2,4,p,),(7,4,p,),(0,3,p,),(5,0,p,),(6,6,p,),(5,4,p,)

==> graphics/no_z2.txt <==
(2,1,*,),(6,4,*,),(4,4,*,),(5,3,*,),(3,3,*,),(1,4,*,),(2,2,*,),(1,5,*,),(3,6,*,),(4,5,*,),(3,2,*,),(1,3,*,),(4,1,*,),(5,2,*,),(3,5,*,),(2,3,*,),(6,2,*,),(5,6,*,),(4,6,*,$f$),(6,5,*,),(3,1,*,),(4,2,*,),(5,1,*,),(2,5,*,),(1,2,*,),(2,4,*,),(5,5,*,),(6,3,*,),(4,3,*,),(5,4,*,),(2,6,*,),(3,4,*,),(1,1,p,),(7,3,p,),(0,4,p,),(1,6,p,),(3,0,p,),(3,7,p,),(7,5,p,),(4,0,p,),(7,2,p,),(5,7,p,),(2,7,p,),(6,1,p,),(0,5,p,),(0,2,p,),(2,0,p,),(7,4,p,),(0,3,p,),(4,7,p,),(5,0,p,),(6,6,p,)

==> graphics/noj1.txt <==
(6,9,*,),(10,11,*,),(6,8,*,),(10,10,*,),(8,11,*,),(9,8,*,),(9,11,*,),(7,10,*,),(10,9,*,),(5,9,p,),(11,11,p,),(7,11,p,),(5,8,p,),(10,8,p,),(11,10,p,),(6,7,p,),(6,10,p,),(8,10,p,),(10,12,p,),(9,7,p,),(11,9,p,),(9,10,p,),(8,7,p,),(11,12,p,),(7,9,p,),(8,12,p,),(5,7,p,),(9,9,p,),(8,8,p,),(7,8,p,),(9,12,p,)

==> graphics/noj2.txt <==
(5,9,*,),(6,9,*,),(10,11,*,),(11,11,*,),(9,8,*,),(8,11,*,),(11,9,*,),(9,10,*,),(8,7,*,),(7,11,*,),(11,12,*,),(5,8,*,),(7,9,*,),(10,8,*,),(11,10,*,),(6,7,*,),(6,8,*,),(10,10,*,),(8,12,*,),(6,10,*,),(5,7,*,),(8,10,*,),(10,12,*,),(9,9,*,),(9,12,*,),(9,11,*,),(8,8,*,),(7,10,*,),(7,8,*,),(10,9,*,),(9,7,*,),(4,7,p,),(8,13,p,),(4,8,p,),(7,12,p,),(6,6,p,),(5,6,p,),(12,12,p,),(7,7,p,),(8,9,p,),(12,9,p,),(4,9,p,),(12,13,p,),(10,7,p,),(7,6,p,),(12,10,p,),(8,6,p,),(11,13,p,),(6,11,p,),(10,13,p,),(12,11,p,),(9,6,p,),(9,13,p,),(5,10,p,),(4,6,p,),(11,8,p,)

==> graphics/noj3.txt <==
(6,9,*,),(10,11,*,),(6,8,*,),(10,10,*,),(9,8,*,),(8,11,*,),(9,11,*,),(7,10,*,),(10,9,*,),(5,9,p,),(11,11,p,),(7,7,p,),(7,11,p,),(5,8,p,),(10,8,p,),(11,10,p,),(6,7,p,),(6,10,p,),(10,12,p,),(9,7,p,),(11,9,p,),(8,7,p,),(11,12,p,),(8,12,p,),(5,7,p,),(9,12,p,),(8,10,b,),(9,9,b,),(9,10,b,),(8,9,b,),(8,8,b,),(7,8,b,),(7,9,b,)

==> graphics/p0.txt <==
(1,1,0,),(2,2,*,),(1,2,*,),(2,1,*,),(1,0,*,),(0,1,*,),(0,0,*,)

==> graphics/p1.txt <==
(1,1,p,),(2,2,*,),(1,2,p,),(2,1,*,),(1,0,*,),(0,1,*,),(0,0,*,)

==> graphics/p10.txt <==
(1,1,p,),(2,2,p,),(1,2,p,),(2,1,*,),(1,0,p,),(0,1,*,),(0,0,p,)

==> graphics/p11.txt <==
(1,1,p,),(2,2,p,),(1,2,p,),(2,1,p,),(1,0,p,),(0,1,*,),(0,0,p,)

==> graphics/p2.txt <==
(1,1,p,),(2,2,p,),(1,2,p,),(2,1,*,),(1,0,*,),(0,1,*,),(0,0,*,)

==> graphics/p3.txt <==
(1,1,p,),(2,2,*,),(1,2,p,),(2,1,p,),(1,0,*,),(0,1,*,),(0,0,*,)

==> graphics/p4.txt <==
(1,1,p,),(2,2,*,),(1,2,p,),(2,1,*,),(1,0,p,),(0,1,*,),(0,0,*,)

==> graphics/p5.txt <==
(1,1,p,),(2,2,p,),(1,2,p,),(2,1,p,),(1,0,*,),(0,1,*,),(0,0,*,)

==> graphics/p6.txt <==
(1,1,p,),(2,2,p,),(1,2,p,),(2,1,*,),(1,0,p,),(0,1,*,),(0,0,*,)

==> graphics/p7.txt <==
(1,1,p,),(2,2,*,),(1,2,p,),(2,1,p,),(1,0,*,),(0,1,*,),(0,0,p,)

==> graphics/p8.txt <==
(1,1,p,),(2,2,p,),(1,2,p,),(2,1,p,),(1,0,p,),(0,1,*,),(0,0,*,)

==> graphics/p9.txt <==
(1,1,p,),(2,2,p,),(1,2,p,),(2,1,p,),(1,0,*,),(0,1,*,),(0,0,p,)

==> graphics/patterns.txt <==
(3,1,*,),(2,3,*,),(2,4,*,),(3,2,*,),(3,3,*,),(2,1,*,$d$),(3,5,*,),(4,3,*,),(4,4,*,),(1,3,*,$b$),(2,5,*,$a$),(4,5,*,),(1,1,*,),(3,6,p,),(5,4,p,),(2,2,p,$x$),(1,0,p,),(1,4,p,),(0,3,p,),(4,6,p,),(2,0,p,),(5,5,p,),(4,2,p,$w$),(3,4,p,$y$),(4,1,p,),(1,5,p,),(0,1,p,),(1,2,p,$z$),(3,0,p,),(5,3,p,),(2,6,p,)

==> graphics/ps1.txt <==
(2,1,p,),(1,2,*,),(2,2,p,),(2,3,*,),(3,2,p,)

==> graphics/ps2.txt <==
(2,1,p,),(1,2,*,),(2,2,p,),(2,3,*,),(3,2,*,)

==> graphics/ps3.txt <==
(1,2,*,),(2,1,*,),(2,3,*,),(3,2,*,),(2,2,p,)

==> graphics/ps4.txt <==
(1,2,*,),(2,1,p,),(2,3,p,),(3,2,*,),(2,2,p,)

==> graphics/single_hex.txt <==
(0,0,p,)

==> graphics/t1_diam.txt <==
(0,0,*,)

==> graphics/t2_diam.txt <==
(0,1,*,)
